Routing Problem for Unmanned Aerial Vehicle Patrolling Missions -- A Progressive Hedging Algorithm

The paper presents a two-stage stochastic program to model a routing problem involving an Unmanned Aerial Vehicle (UAV) in the context of patrolling missions. In particular, given a set of targets and a set of supplemental targets corresponding to each target, the first stage decisions involve finding the sequence in which the vehicle has to visit the set of targets. Upon reaching each target, the UAV collects information and if the operator of the UAV deems that the information collected is not of sufficient fidelity, then the UAV has to visit all the supplemental targets corresponding to that target to collect additional information before proceeding to visit the next target. The problem is solved using a progressive hedging algorithm and extensive computational results corroborating the effectiveness of the proposed model and the solution methodology is presented.

==> results/residual10.tsv <==
1	0.70186
2	0.591216
3	0.59397
4	0.678823
5	0.591216
6	0.591216
7	0.452548
8	0.591216
9	0.59397
10	0.452548
11	0.452548
12	0.452548
13	0.254558
14	0

==> results/residual100.tsv <==
1	0.711173
2	0.711966
3	0.661984
4	0.662127
5	0.672399
6	0.651189
7	0.575265
8	0.615355
9	0.615722
10	0.590615
11	0.53516
12	0.48619
13	0.362333
14	0.26086
15	0.147818
16	0.173811
17	0.151263
18	0.122209
19	0.12372
20	0.126602
21	0.147818
22	0.0518661
23	0

==> results/residual200.tsv <==
1	0.723224
2	0.720031
3	0.691593
4	0.697287
5	0.639683
6	0.688367
7	0.667644
8	0.590595
9	0.589733
10	0.62811
11	0.533633
12	0.479174
13	0.484789
14	0.345624
15	0.272164
16	0.203955
17	0.150423
18	0.102362
19	0.0771153
20	0.088635
21	0.103687
22	0.0771156
23	0.0280014
24	0.0140714
25	0

==> results/residual25.tsv <==
1	0.748213
2	0.734906
3	0.73242
4	0.701004
5	0.662113
6	0.661264
7	0.615466
8	0.616218
9	0.565026
10	0.368642
11	0.368642
12	0.368642
13	0.108612
14	0.108612
15	0

==> results/residual50.tsv <==
1	0.751552
2	0.765117
3	0.73242
4	0.733975
5	0.720483
6	0.662128
7	0.70279
8	0.590823
9	0.562283
10	0.591216
11	0.662128
12	0.590823
13	0.358434
14	0.193299
15	0.10191
16	0.0554372
17	0.159523
18	0.151263
19	0.108612
20	0.159523
21	0.108612
22	0
